The NebulaStream Platform: Data and Application Management for the Internet of Things

The Internet of Things (IoT) presents a novel computing architecture for data management: a distributed, highly dynamic, and heterogeneous environment of massive scale. Applications for the IoT introduce new challenges for integrating the concepts of fog and cloud computing as well as sensor networks in one unified environment. In this paper, we highlight these major challenges and outline how existing systems handle them. To address these challenges, we introduce the NebulaStream platform, a general purpose, endto-end data management system for the IoT. NebulaStream addresses the heterogeneity and distribution of compute and data, supports diverse data and programming models going beyond relational algebra, deals with potentially unreliable communication, and enables constant evolution under continuous operation. In our evaluation, we demonstrate the effectiveness of our approach by providing early results on partial aspects.

==> figures/latency-ft-nes.csv <==
N,Time,sut
0.900083333333333,51.4166666666667,"NES"
1.00685,65.4615384615385,"NES"
1.11065,68.5714285714286,"NES"
1.219,65.5333333333333,"NES"
1.32506666666667,213.625,"NES"
1.42996666666667,104.470588235294,"NES"
1.53395,132.555555555556,"NES"
1.64333333333333,54.6315789473684,"NES"
1.74925,39.35,"NES"
1.85668333333333,73.5238095238095,"NES"
1.96246666666667,68.3636363636363,"NES"
2.0704,82.8695652173913,"NES"
2.17946666666667,62.25,"NES"
2.28786666666667,63,"NES"
2.39578333333333,70,"NES"
2.49838333333333,87.5,"NES"
2.63203333333333,123.25,"NES"
2.72086666666667,68.4137931034483,"NES"
2.82568333333333,117.966666666667,"NES"
2.93056666666667,215.193548387097,"NES"
3.03711666666667,87.8181818181818,"NES"
3.14358333333333,68.4411764705882,"NES"
3.25225,87.1176470588235,"NES"
3.36433333333333,162.885714285714,"NES"
3.47078333333333,83.6486486486486,"NES"
3.58115,83.078947368421,"NES"
3.68816666666667,110.076923076923,"NES"
3.79133333333333,61.775,"NES"
3.90106666666667,65.125,"NES"
4.00625,130.487804878049,"NES"
4.11208333333333,76.8837209302325,"NES"
4.22316666666667,56.8636363636364,"NES"
4.3414,72.3409090909091,"NES"
4.45028333333333,71.7555555555555,"NES"
4.55751666666667,43.936170212766,"NES"
4.66473333333333,79.3333333333333,"NES"
4.77498333333333,35.8367346938775,"NES"
4.8815,36.78,"NES"
4.98705,33.1372549019608,"NES"
5.0976,41.2884615384615,"NES"
5.20578333333333,55.9245283018868,"NES"
5.31418333333333,40.1111111111111,"NES"
5.41698333333333,34.8545454545454,"NES"
5.5263,137.947368421053,"NES"
5.63115,136.5,"NES"
5.74205,78.7457627118644,"NES"
5.87205,67.0169491525424,"NES"
5.95601666666667,116.866666666667,"NES"
6.06878333333333,79.4516129032258,"NES"
6.17823333333333,115.612903225806,"NES"
6.2879,113.904761904762,"NES"
6.3968,87.640625,"NES"
6.50531666666667,110.830769230769,"NES"
6.60425,87.5,"NES"
6.71338333333333,40.5373134328358,"NES"
6.82598333333333,41.4411764705882,"NES"
6.9367,41.0434782608696,"NES"
7.04475,40.6571428571428,"NES"
7.14825,62.0694444444444,"NES"
7.26241666666667,61.6944444444444,"NES"
7.36538333333333,84.2054794520548,"NES"
7.4785,66.9594594594595,"NES"
7.58316666666667,100.466666666667,"NES"
7.68676666666667,83.9078947368421,"NES"
7.80025,40.7012987012987,"NES"


==> figures/latency-ft.csv <==
N,Time
0,36
0.0623333333333333,58
0.400833333333333,26.5
0.470266666666667,98
0.780883333333333,44.6666666666667
0.890383333333333,47
1.26551666666667,144.25
1.33746666666667,5466
1.55223333333333,2224
1.71415,117.6
2.13195,4311.66666666667
2.2762,1713.5
2.37483333333333,1384
2.49865,1022
2.71538333333333,3857.57142857143
2.8998,2626
3.1724,1791.55555555556
3.34853333333333,1158.11111111111
3.45098333333333,3219.44444444444
3.68513333333333,3252.3
3.83045,953.727272727272
4.29306666666667,835.5
4.40918333333333,2829.9
5.67276666666667,128639
5.69056666666667,128920
5.8057,124670
5.82436666666667,107908.5
6.47385,112647
6.5729,112300
7.9841,266087
8.34168333333333,271555.5
8.58086666666667,274660.5
8.66073333333333,267445
8.85636666666667,267149
10.3647333333333,412014
10.41035,407369
10.9348833333333,419799.5
11.1165666666667,400240
12.7237166666667,554393
13.0720333333333,557667
13.29675,552440.666666667
13.4396,543810.25
13.5819,548830.25
13.7102,535502
13.99225,520146.333333333
14.5851166666667,522052.625
14.9903333333333,524388.5
15.1707,518768.333333333
15.2580166666667,516567.1
15.35555,515785.363636364
15.6843166666667,509884.083333333
15.82935,500417.923076923
16.1227333333333,497560.357142857


==> figures/throughput.csv <==
N	Pipeline	Central
2	1344740	1360090
3	1379250	256184
4	1214450	168940
5	1177380	129287
6	1191710	105397
8	1138600	75261.2
9	1136250	67110.4
11	1127230	53932.9
13	1086370	45391.1
16	1090100	33092.3
19	1074120	30355.5
21	1049640	28535.8
26	1043700	22448.7
31	1049170	18665.7
41	1014580	14626.8
51	1010970	11882.9
61	998122	8975.73
81	968824	7581.4
121	984615	4435.17
131	982116	4377.53
141	964610	4256.85
151	957323	3856.76
161	967030	3256.06
201	947596	1943.83
221	944149	1795.09
241	938236	1544.87
261	919202	1502.93
281	911088	1416.3
301	912011	1383.3
321	915455	1253.31
361	913691	1172.21
401	896680	975.621
421	884854	923.621
441	883362	855.74
481	883999	763.056
521	883056	713.118
561	861449	694.453
601	867774	618.22
801	865834	426.452
1001	866185	284.659
